Post-training for Efficient Communication via Convention Formation

Humans communicate with increasing efficiency in multi-turn interactions, by adapting their language and forming ad-hoc conventions. In contrast, prior work shows that LLMs do not naturally show this behavior. We develop a post-training process to develop this ability through targeted fine-tuning on heuristically identified demonstrations of convention formation. We evaluate with two new benchmarks focused on this capability. First, we design a focused, cognitively-motivated interaction benchmark that consistently elicits strong convention formation trends in humans. Second, we create a new document-grounded reference completion task that reflects in-the-wild convention formation behavior. Our studies show significantly improved convention formation abilities in post-trained LLMs across the two evaluation methods.

==> figs/main_results/data/APO_only_gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
2.7127659574468086,1.8708132411236926,2.1968085106382977,3.265957446808511
2.4361702127659575,2.031322714488709,1.898936170212766,3.0531914893617023
1.7340425531914894,1.4270334988519062,1.3404255319148937,2.148936170212766
1.2287234042553192,1.1019126001427597,0.925531914893617,1.553191489361702
1.1914893617021276,1.0467506216930567,0.898936170212766,1.4946808510638299


==> figs/main_results/data/APO_only_gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
87.2340425531915,20.103225748033843,81.38297872340425,92.5531914893617
87.2340425531915,18.702723314786386,81.38297872340425,92.5531914893617
83.51063829787235,24.60370451112342,76.59574468085107,89.8936170212766
84.04255319148936,21.126901711992613,78.19148936170212,89.8936170212766
90.42553191489363,18.469416177834276,85.1063829787234,95.2127659574468
87.7659574468085,22.037727301308674,81.38297872340425,93.61702127659575


==> figs/main_results/data/APO_only_gemma_len.csv <==
y_values,stdev,ci_low,ci_high
35.265957446808514,8.689762257110743,32.819148936170215,37.755319148936174
40.308510638297875,13.768782898869047,36.45186170212766,44.35132978723404
44.13297872340426,22.106022385696818,38.30824468085107,50.98962765957447
45.6968085106383,24.594700304562167,39.20744680851064,53.09202127659572
45.648936170212764,21.20363609445965,39.9468085106383,51.915159574468085
47.76063829787234,24.139537602669098,41.217553191489365,54.78244680851063


==> figs/main_results/data/APO_only_llama_WND.csv <==
y_values,stdev,ci_low,ci_high
4.2712765957446805,1.125096357267228,3.952127659574468,4.585106382978723
2.952127659574468,0.9954219908513626,2.675531914893617,3.228723404255319
2.0425531914893615,0.9602410659401387,1.7765957446808511,2.314095744680847
1.6861702127659575,0.8493413130479135,1.452127659574468,1.9202127659574468
1.5265957446808511,0.922593877857294,1.2819148936170213,1.7925531914893618


==> figs/main_results/data/APO_only_llama_acc.csv <==
y_values,stdev,ci_low,ci_high
89.36170212765957,15.415161271935432,85.1063829787234,93.61702127659575
86.70212765957447,18.687260126268566,81.38297872340425,92.02127659574468
86.17021276595744,20.060039391499938,80.31914893617021,91.48936170212765
87.7659574468085,17.96156859369404,82.4468085106383,92.5531914893617
89.36170212765957,16.272710594220506,84.57446808510637,93.61702127659575
93.61702127659575,13.257570751788124,89.8936170212766,97.3404255319149


==> figs/main_results/data/APO_only_llama_len.csv <==
y_values,stdev,ci_low,ci_high
50.86702127659574,7.602175579596655,48.57446808510638,52.9468085106383
48.92553191489362,6.437811810434348,47.02127659574468,50.6968085106383
46.41489361702128,7.369014998875632,44.26569148936171,48.42553191489362
45.920212765957444,8.352965234850203,43.441489361702125,48.197074468085106
45.638297872340424,9.06510397531414,43.026595744680854,48.18617021276596
45.973404255319146,8.453072833770271,43.52127659574468,48.32446808510638


==> figs/main_results/data/DPO_ours_gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
1.7127659574468086,1.8087789565335282,1.2340425531914894,2.25
1.4734042553191489,1.5457111443347458,1.0585106382978724,1.9308510638297873
1.1702127659574468,1.3137094665268203,0.8138297872340425,1.5691489361702127
0.776595744680851,0.969975966971985,0.5159574468085106,1.0691489361702127
0.7340425531914894,1.1555681071766273,0.425531914893617,1.0797872340425532


==> figs/main_results/data/DPO_ours_gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
92.02127659574468,16.571963439735153,87.2340425531915,96.27659574468085
95.2127659574468,9.943178063841096,92.02127659574468,97.87234042553192
97.3404255319149,7.791513208347636,95.2127659574468,99.46808510638297
96.80851063829788,8.432953729455955,94.14893617021278,98.93617021276596
96.80851063829788,13.409338565979253,92.5531914893617,100.0
95.74468085106383,14.102833642348484,91.48936170212765,98.93617021276596


==> figs/main_results/data/DPO_ours_gemma_len.csv <==
y_values,stdev,ci_low,ci_high
42.111702127659576,12.980734942539796,38.44654255319149,45.68617021276596
35.159574468085104,14.20314814420699,31.154255319148938,39.24494680851063
33.861702127659576,15.034363582943104,29.78723404255319,38.29255319148936
33.297872340425535,16.158911787532663,28.978457446808513,38.18111702127659
32.909574468085104,17.224889216207988,28.29787234042553,38.02180851063829
30.98404255319149,17.49863381742731,26.25531914893617,36.20239361702127


==> figs/main_results/data/DPO_ours_llama_WND.csv <==
y_values,stdev,ci_low,ci_high
2.877659574468085,1.3329767484940998,2.5,3.25
1.4893617021276595,1.2510402701879035,1.1436170212765957,1.851063829787234
1.053191489361702,0.9439972973040224,0.7872340425531915,1.3297872340425532
0.8776595744680851,0.8563578405995572,0.6329787234042553,1.127659574468085
0.7287234042553191,0.8451102758536172,0.5,0.9787234042553191


==> figs/main_results/data/DPO_ours_llama_acc.csv <==
y_values,stdev,ci_low,ci_high
86.17021276595744,21.37178061078406,79.7872340425532,92.02127659574468
85.1063829787234,21.2768848268983,78.72340425531915,90.95744680851064
92.5531914893617,17.222089595277108,87.2340425531915,96.80851063829788
92.02127659574468,18.137745128181592,86.17021276595744,96.27659574468085
94.14893617021278,14.938975466011653,89.36170212765957,97.87234042553192
95.74468085106383,15.035419175641032,90.95744680851064,99.46808510638297


==> figs/main_results/data/DPO_ours_llama_len.csv <==
y_values,stdev,ci_low,ci_high
48.40425531914894,6.197727754967892,46.70744680851064,50.17553191489362
46.03191489361702,6.789461347110224,44.148936170212764,48.037234042553195
43.32446808510638,7.478032119804571,41.265957446808514,45.590425531914896
42.808510638297875,7.389808781053575,40.8031914893617,45.026595744680854
42.26063829787234,7.61362434525603,40.223404255319146,44.54255319148936
41.611702127659576,7.610384872616049,39.579787234042556,43.920212765957444


==> figs/main_results/data/Explicit_Consistency_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
2.867021276595745,1.7311492976753375,2.393617021276596,3.367021276595745
1.6861702127659575,1.085312123391418,1.3936170212765957,2.0
0.7978723404255319,0.6181984209754804,0.6276595744680851,0.973404255319149
0.18085106382978725,0.4444773667012903,0.06914893617021277,0.3191489361702128
0.05851063829787234,0.2456843036465283,0.005319148936170213,0.13829787234042554


==> figs/main_results/data/Explicit_Consistency_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.35136434192285254,0.21175822299590058,0.2930809711860244,0.41216687272538316
0.2803515780909398,0.16042460034172223,0.2351007510515489,0.3259639134506156
0.2051418439716312,0.15127102001551954,0.1633611955420466,0.24862018743667677
0.059308510638297875,0.14021047402902428,0.023936170212765957,0.10301861702127653
0.028723404255319152,0.12135766436942745,0.0017730496453900709,0.06790780141843973


==> figs/main_results/data/Explicit_Consistency_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Explicit_Consistency_Claude_len.csv <==
y_values,stdev,ci_low,ci_high
62.01063829787234,8.83267732424057,59.542287234042554,64.57473404255319
44.308510638297875,9.948401221503625,41.54734042553192,47.17553191489362
31.03191489361702,7.0669579084324505,29.122074468085106,33.11728723404255
23.27127659574468,4.338537429886631,22.0531914893617,24.500265957446803
21.154255319148938,4.274403464446619,19.9468085106383,22.393617021276597
20.888297872340427,4.356032957489475,19.654255319148938,22.138297872340427


==> figs/main_results/data/Explicit_Consistency_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
1.9148936170212767,1.4278638230350558,1.5212765957446808,2.3297872340425534
1.1702127659574468,0.8551417105081934,0.9361702127659575,1.4095744680851063
0.7287234042553191,0.5610301744240196,0.574468085106383,0.8936170212765957
0.4627659574468085,0.589718805974728,0.30319148936170215,0.6382978723404256
0.3670212765957447,0.7587372659016431,0.1702127659574468,0.601063829787234


==> figs/main_results/data/Explicit_Consistency_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.21378805886784608,0.14395683052797062,0.1732127889840656,0.25511556336689317
0.18030226274907124,0.14248635296385992,0.14214686761229317,0.22226303690399435
0.16581602499155693,0.13854229056721215,0.12720132556568728,0.20616831306990885
0.1416925716127844,0.18704379287347844,0.09070950769089069,0.19761856789782317
0.13595913542722055,0.39041093940956434,0.050618456602499154,0.26402028453225257


==> figs/main_results/data/Explicit_Consistency_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Explicit_Consistency_GPT_len.csv <==
y_values,stdev,ci_low,ci_high
65.06914893617021,10.089369961323962,62.20186170212766,67.89920212765956
52.40425531914894,13.45670929227771,48.63271276595745,56.25053191489361
37.494680851063826,15.395112275041939,33.340425531914896,41.978989361702126
29.56382978723404,14.305808724946157,25.69654255319149,33.808510638297875
26.372340425531913,13.782557535864568,22.701329787234048,30.425531914893618
25.69148936170213,13.528975824651875,22.068882978723405,29.69148936170213


==> figs/main_results/data/Explicit_Consistency_Gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
0.39361702127659576,0.7066160187576043,0.2127659574468085,0.6170212765957447
0.3829787234042553,0.4479757121406249,0.26063829787234044,0.5159574468085106
0.10638297872340426,0.19326064324046152,0.05319148936170213,0.16489361702127658
0.031914893617021274,0.09914061813738269,0.005319148936170213,0.06382978723404255
0.047872340425531915,0.15321108159224053,0.010638297872340425,0.09574468085106383


==> figs/main_results/data/Explicit_Consistency_Gemma_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.0680998817966903,0.11625773207763868,0.038166687774400535,0.10414851401553527
0.0889211261551687,0.10035917839324396,0.061216611402781625,0.11851565618187956
0.03962765957446808,0.08131093191120163,0.018617021276595744,0.0647163120567376
0.01152482269503546,0.035506735067775456,0.0026595744680851063,0.022163120567375884
0.015070921985815602,0.04632112946203612,0.0035460992907801418,0.02925531914893617


==> figs/main_results/data/Explicit_Consistency_Gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
95.74468085106383,10.833659474679877,92.5531914893617,98.40425531914893
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.6466247874473647,98.40425531914893,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Explicit_Consistency_Gemma_len.csv <==
y_values,stdev,ci_low,ci_high
41.62765957446808,10.866641257970063,38.590425531914896,44.707712765957446
30.22340425531915,13.603891111608593,26.552925531914894,34.1968085106383
21.31382978723404,6.927902798667797,19.494414893617023,23.377659574468087
18.75531914893617,6.113396142565087,17.106382978723403,20.55851063829787
17.78723404255319,6.010402830357025,16.170212765957448,19.56382978723404
17.164893617021278,5.944095672009481,15.547606382978724,18.93617021276596


==> figs/main_results/data/Explicit_Consistency_Llama_WND.csv <==
y_values,stdev,ci_low,ci_high
1.4574468085106382,1.0112400224371674,1.175531914893617,1.7393617021276595
0.24468085106382978,0.4020645149606768,0.13829787234042554,0.3670212765957447
0.05319148936170213,0.26547829177591004,0.0,0.13829787234042554
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/Explicit_Consistency_Llama_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.17552562685541406,0.13441473024534165,0.13904159965330176,0.21435968729851715
0.049643471186024385,0.08422336774149627,0.02716342758895951,0.07446850726106043
0.018617021276595744,0.09898660375677856,0.0,0.04968971631205609
0.0,0.0,0.0,0.0
0.0,0.0,0.0,0.0


==> figs/main_results/data/Explicit_Consistency_Llama_acc.csv <==
y_values,stdev,ci_low,ci_high
93.08510638297872,14.467098785556326,88.82978723404256,96.80851063829788
97.87234042553192,7.051416821174236,95.74468085106383,99.46808510638297
98.40425531914893,6.177306203629137,96.27659574468085,100.0
98.93617021276596,7.2932495748947295,96.80851063829788,100.0
98.93617021276596,7.2932495748947295,96.80851063829788,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Explicit_Consistency_Llama_len.csv <==
y_values,stdev,ci_low,ci_high
58.297872340425535,9.174136361715405,55.66489361702128,60.962765957446805
35.65425531914894,7.563778312997917,33.50505319148937,37.81436170212765
26.872340425531913,8.796595243706006,24.478457446808513,29.43617021276596
25.840425531914892,9.469118217394168,23.23936170212766,28.558776595744675
25.585106382978722,9.617024730255697,22.94122340425532,28.367287234042546
25.585106382978722,9.617024730255697,22.94122340425532,28.367287234042546


==> figs/main_results/data/Fewshot_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
3.24468085106383,1.382626440579871,2.851063829787234,3.643617021276596
1.824468085106383,1.20338617985763,1.4946808510638299,2.1702127659574466
1.2234042553191489,1.0097810279111628,0.9521276595744681,1.5319148936170213
0.9414893617021277,0.8772684352540344,0.7021276595744681,1.196808510638298
0.7021276595744681,0.8252771238649708,0.483776595744682,0.9521276595744681


==> figs/main_results/data/Fewshot_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.4634815096251267,0.20176979873262474,0.40595238095238095,0.5215774864910503
0.3183996116176967,0.21528490442754525,0.25933785038838225,0.3809731720702465
0.29324974670719356,0.22752121710952156,0.23240596504559266,0.36089412360688944
0.29254052684903753,0.25053313092491464,0.22435410334346506,0.36422967325227956
0.2545845997973657,0.2567594921302566,0.18563703140830795,0.32917173252279625


==> figs/main_results/data/Fewshot_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Fewshot_Claude_len.csv <==
y_values,stdev,ci_low,ci_high
53.9468085106383,6.856434650363745,52.01063829787234,55.84574468085106
45.31382978723404,8.29573425038474,43.015957446808514,47.6968085106383
32.43617021276596,8.348468371163108,30.20744680851064,34.83005319148936
25.05851063829787,7.208127350948584,23.143617021276597,27.21808510638298
21.23404255319149,6.665820559937111,19.494414893617023,23.27127659574468
19.382978723404257,6.719708817091258,17.611436170212766,21.420212765957448


==> figs/main_results/data/Fewshot_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
2.1861702127659575,1.0927976724931638,1.8936170212765957,2.5106382978723403
1.851063829787234,1.072962647841608,1.5585106382978724,2.1808510638297873
1.75,0.893819357296686,1.5106382978723405,2.021276595744681
1.6914893617021276,0.8971766796175566,1.4574468085106382,1.9680851063829787
1.6063829787234043,0.807143178753513,1.3936170212765957,1.851063829787234


==> figs/main_results/data/Fewshot_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.40863402259678844,0.14939862317310373,0.36759888013877373,0.45196271222866957
0.50330547112462,0.21440557218379813,0.44436539598108743,0.5655598826409997
0.5973552009456264,0.2761613777822941,0.5213615543735226,0.6781880065856128
0.6594292084983573,0.32560566821299475,0.5714820219673943,0.7537986725154278
0.6438290580577815,0.28081403394611726,0.5677486586994567,0.7255772677381719


==> figs/main_results/data/Fewshot_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
96.27659574468085,10.397955751554523,93.08510638297872,98.93617021276596
99.46808510638297,3.646624787447364,98.40425531914893,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
98.40425531914893,6.177306203629135,96.27659574468085,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0


==> figs/main_results/data/Fewshot_GPT_len.csv <==
y_values,stdev,ci_low,ci_high
39.77127659574468,12.51562390826506,36.29760638297873,43.30877659574468
31.31382978723404,14.257289143084959,27.372074468085106,35.46808510638298
26.80851063829787,13.55826925255891,23.13803191489362,30.904255319148938
23.73404255319149,11.717044934545138,20.611702127659573,27.255585106382973
22.601063829787233,11.875218484771327,19.48936170212766,26.22340425531915
21.26595744680851,12.189781476012294,18.201861702127662,24.925531914893618


==> figs/main_results/data/Fewshot_Gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
0.6436170212765957,0.712361124625629,0.4521276595744681,0.8563829787234043
0.973404255319149,0.9615347256740918,0.7127659574468085,1.2606382978723405
0.9148936170212766,0.8664592424756142,0.675531914893617,1.1648936170212767
0.8723404255319149,0.8289469820093586,0.648936170212766,1.1170212765957446
0.898936170212766,0.8779601705399732,0.6542553191489362,1.1542553191489362


==> figs/main_results/data/Fewshot_Gemma_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.1411664133738602,0.1613365937956651,0.09764785967578524,0.18911938534278958
0.2995440729483282,0.28668072758495045,0.22071871833839918,0.38296922492401214
0.33833586626139817,0.34303215627429867,0.245119997467072,0.43769693515704156
0.3372847011144884,0.3027171642849677,0.25329280648429586,0.4253185157041541
0.35966312056737587,0.3467402400490565,0.2652437943262412,0.4593173758865247


==> figs/main_results/data/Fewshot_Gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
93.08510638297872,12.44785608786062,89.36170212765957,96.27659574468085
97.87234042553192,7.051416821174236,95.74468085106383,99.46808510638297
99.46808510638297,3.6466247874473647,98.40425531914893,100.0
98.93617021276596,7.293249574894728,96.80851063829788,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0


==> figs/main_results/data/Fewshot_Gemma_len.csv <==
y_values,stdev,ci_low,ci_high
32.65425531914894,6.510141167467225,30.840425531914892,34.52127659574468
26.420212765957448,6.449870739979382,24.611702127659573,28.287499999999994
23.680851063829788,8.124657539214175,21.457180851063832,26.101063829787233
21.659574468085108,6.106710833688662,19.973138297872342,23.468351063829783
21.28723404255319,6.620328279699568,19.50531914893617,23.25
21.01595744680851,7.673607410716425,18.96276595744681,23.340425531914892


==> figs/main_results/data/Fewshot_Llama_WND.csv <==
y_values,stdev,ci_low,ci_high
2.606382978723404,1.445330450453572,2.1968085106382977,3.015957446808511
2.1595744680851063,1.2417395887586384,1.803191489361702,2.515957446808511
2.021276595744681,1.2443675135538372,1.6702127659574468,2.377659574468085
1.9680851063829787,1.3398339259479826,1.5957446808510638,2.356382978723404
1.7872340425531914,1.2456213782471568,1.4308510638297873,2.148936170212766


==> figs/main_results/data/Fewshot_Llama_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.5621860704307514,0.36243462813906885,0.4620726163611802,0.6672412959381044
0.4217958459979736,0.23168408866293674,0.3569357902735562,0.4870458671057076
0.43462934819317794,0.2517664747555684,0.3641348995271868,0.5054025244849712
0.42433721715636596,0.2583244879834129,0.3537726908139142,0.49933373438027684
0.36225591784102423,0.21472073092073413,0.3022324498787265,0.4234532156673112


==> figs/main_results/data/Fewshot_Llama_acc.csv <==
y_values,stdev,ci_low,ci_high
95.2127659574468,11.226785071993184,92.02127659574468,97.87234042553192
93.61702127659575,12.18971981610692,89.8936170212766,96.80851063829788
95.2127659574468,12.377989178223064,91.48936170212765,98.40425531914893
97.87234042553192,8.769058799518747,95.2127659574468,100.0
94.68085106382979,12.700746953348375,90.95744680851064,97.87234042553192
97.3404255319149,9.374518180649826,94.14893617021278,99.46808510638297


==> figs/main_results/data/Fewshot_Llama_len.csv <==
y_values,stdev,ci_low,ci_high
36.67553191489362,11.069311633385464,33.46808510638298,39.8031914893617
36.734042553191486,11.18209023385833,33.515957446808514,39.909574468085104
33.430851063829785,10.734658178836725,30.4093085106383,36.484042553191486
32.84574468085106,10.689993440572447,29.840425531914892,35.88297872340426
33.02127659574468,11.785541734983973,29.733776595744683,36.34601063829787
32.4468085106383,11.965409403846786,29.068617021276598,35.82446808510638


==> figs/main_results/data/Gricean_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
4.898936170212766,1.5087242437447854,4.473404255319149,5.319148936170213
4.398936170212766,1.4071436285928178,4.01063829787234,4.797872340425532
3.99468085106383,1.4767117570199673,3.5797872340425534,4.404255319148936
3.723404255319149,1.5155301505983982,3.2872340425531914,4.138297872340425
3.8882978723404253,1.5497269312743822,3.4468085106382977,4.319148936170213


==> figs/main_results/data/Gricean_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.6484647001934237,0.20616344330171313,0.5899318316140124,0.7069182804488655
0.5965953225261736,0.1845031697495113,0.5445207776856713,0.6489495736237756
0.5452350250222591,0.20702678706366182,0.48636447107856673,0.6021612112769028
0.5207826747720364,0.20787964282287066,0.45901901806822026,0.5780020474501858
0.546807551195849,0.21063397896173267,0.48567776933468415,0.6048204691289795


==> figs/main_results/data/Gricean_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
98.40425531914893,8.082884694023123,95.74468085106383,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0


==> figs/main_results/data/Gricean_Claude_len.csv <==
y_values,stdev,ci_low,ci_high
57.361702127659576,8.079733185206416,55.079787234042556,59.765957446808514
57.0531914893617,7.598436654534239,54.86702127659574,59.21808510638298
55.547872340425535,7.345813340639869,53.42553191489362,57.680851063829785
55.12234042553192,7.4051745165608045,52.962765957446805,57.23936170212766
54.40425531914894,7.841423103061147,52.095478723404256,56.66489361702128
54.026595744680854,8.239491667677118,51.62765957446808,56.409574468085104


==> figs/main_results/data/Gricean_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
3.654255319148936,1.2635711034188002,3.3031914893617023,4.01595744680851
3.7393617021276597,1.4332592900150452,3.3404255319148937,4.159574468085107
3.4574468085106385,1.4145201492180808,3.0638297872340425,3.872340425531915
3.484042553191489,1.3304586649044856,3.1117021276595747,3.8617021276595747
3.6117021276595747,1.329850137272644,3.2393617021276597,3.99468085106383


==> figs/main_results/data/Gricean_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.5894269442141783,0.26498758143441015,0.5202666770286452,0.6710217006693071
0.5461816109422494,0.19298966408733093,0.4917678782505911,0.6029225768321513
0.5028769841269841,0.2182662337132455,0.44467706126615697,0.5689415814681772
0.5157611448834853,0.20352594819593686,0.45903406212581743,0.5763123829480212
0.513247789444598,0.16109168999146492,0.4672073028921433,0.5601839443062848


==> figs/main_results/data/Gricean_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
99.46808510638297,3.646624787447364,98.40425531914893,100.0
98.40425531914893,8.082884694023123,95.74468085106383,100.0
100.0,0.0,100.0,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Gricean_GPT_len.csv <==
y_values,stdev,ci_low,ci_high
48.138297872340424,10.580412648965384,45.058510638297875,51.0906914893617
52.170212765957444,9.531142659121683,49.3031914893617,54.81382978723404
52.319148936170215,10.748824774948803,49.180851063829785,55.297872340425535
52.101063829787236,10.885728038611832,48.93590425531915,55.101063829787236
52.68617021276596,11.537447075236187,49.329787234042556,55.962765957446805
54.691489361702125,11.285115818542929,51.414361702127664,57.81409574468085


==> figs/main_results/data/Gricean_Gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
0.7925531914893617,1.0351422252313858,0.5159574468085106,1.0957446808510638
0.9361702127659575,1.0865632961244078,0.6382978723404256,1.2606382978723405
0.9095744680851063,1.3335404942365767,0.5585106382978723,1.297872340425532
0.8936170212765957,1.299816752188244,0.5478723404255319,1.2872340425531914
0.8882978723404256,1.3481151401428335,0.5319148936170213,1.2872340425531914


==> figs/main_results/data/Gricean_Gemma_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.17758358662613982,0.2276752485107703,0.11536759118541033,0.24524157801418436
0.28245736237757524,0.3563142695818002,0.18489308932792975,0.387953183046268
0.25051925025329275,0.37263021730288143,0.1518743667679838,0.36091280395136777
0.2438672438672439,0.3603413444081207,0.1467296156857327,0.3539961737435142
0.23744089834515364,0.3633865688382512,0.1424179964539007,0.3454272205336034


==> figs/main_results/data/Gricean_Gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
96.27659574468085,8.996864496468064,93.61702127659575,98.40425531914893
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
99.46808510638297,3.6466247874473647,98.40425531914893,100.0
99.46808510638297,3.6466247874473647,98.40425531914893,100.0


==> figs/main_results/data/Gricean_Gemma_len.csv <==
y_values,stdev,ci_low,ci_high
33.53191489361702,9.047972542124242,31.074468085106382,36.154521276595744
31.882978723404257,10.358499327876814,29.106382978723403,34.84574468085106
32.515957446808514,10.509364904398458,29.64867021276596,35.48430851063829
31.914893617021278,11.417744175346284,28.824202127659575,35.148936170212764
32.148936170212764,10.977949684638103,29.164893617021278,35.29813829787234
32.441489361702125,12.075983708012723,29.18590425531915,35.86728723404255


==> figs/main_results/data/Gricean_Llama_WND.csv <==
y_values,stdev,ci_low,ci_high
4.154255319148936,0.8824268529381396,3.904255319148936,4.404255319148936
3.5531914893617023,0.767789334736222,3.3351063829787235,3.771276595744681
3.2393617021276597,0.9207119274148652,2.984042553191489,3.49468085106383
2.973404255319149,0.990764475578558,2.6914893617021276,3.25531914893617
2.9574468085106385,1.0259130993054673,2.675531914893617,3.24468085106383


==> figs/main_results/data/Gricean_Llama_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.6337048294495103,0.16249513291755666,0.5893206475852751,0.6820036516379603
0.5298653326578859,0.17252782774232323,0.48224354103343464,0.5818725726106047
0.4813217662951706,0.15159252758930022,0.43823001097602166,0.5245754179331307
0.45392603850050656,0.1971986708558521,0.40138403411009793,0.5142230243161093
0.4511908599674558,0.16403635900133642,0.4062969934911425,0.4984091292867889


==> figs/main_results/data/Gricean_Llama_acc.csv <==
y_values,stdev,ci_low,ci_high
93.61702127659575,12.18971981610692,89.8936170212766,96.80851063829788
95.2127659574468,9.943178063841094,92.5531914893617,97.87234042553192
96.80851063829788,8.432953729455962,94.14893617021278,98.93617021276596
94.68085106382979,12.700746953348375,90.95744680851064,97.87234042553192
98.40425531914893,8.082884694023122,95.74468085106383,100.0
98.40425531914893,6.177306203629135,96.27659574468085,100.0


==> figs/main_results/data/Gricean_Llama_len.csv <==
y_values,stdev,ci_low,ci_high
48.840425531914896,8.371052855044141,46.52127659574468,51.23430851063829
51.32446808510638,8.539854598220154,48.91462765957447,53.72872340425532
50.351063829787236,7.688864685245222,48.2125,52.55345744680851
49.441489361702125,7.775416381615396,47.29760638297873,51.622606382978724
48.63297872340426,9.752487289180356,45.941489361702125,51.468351063829786
48.452127659574465,9.281620205304819,45.898936170212764,51.11728723404255


==> figs/main_results/data/Gricean_hint_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
3.175531914893617,1.3761505992388272,2.797872340425532,3.5585106382978724
2.4893617021276597,1.4294623559915944,2.095744680851064,2.904255319148936
1.9840425531914894,1.3617486513502441,1.6170212765957446,2.382978723404255
1.627659574468085,1.0146646753140909,1.3457446808510638,1.9202127659574468
1.446808510638298,1.1324465749620976,1.1329787234042554,1.7712765957446808


==> figs/main_results/data/Gricean_hint_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.46899484971293476,0.19540909656659872,0.41404867443431276,0.5234990290442417
0.46005572441742654,0.23192738095339563,0.394702380952381,0.526177811550152
0.4587808172914557,0.2811805993860041,0.38170170550489696,0.5394006458966565
0.422815349544073,0.23054180828581636,0.35608472644376904,0.48793914640324193
0.4107902735562311,0.2792277900232061,0.33067122593718334,0.4893249746707193


==> figs/main_results/data/Gricean_hint_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
99.46808510638297,3.646624787447364,98.40425531914893,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Gricean_hint_Claude_len.csv <==
y_values,stdev,ci_low,ci_high
51.33510638297872,6.979254311837778,49.40398936170213,53.297872340425535
41.9468085106383,8.893075006499739,39.41489361702128,44.404521276595744
34.569148936170215,9.085000497663893,31.999734042553193,37.10159574468084
30.675531914893618,8.669492189258346,28.249734042553193,33.122606382978724
27.54255319148936,8.369087651716233,25.22340425531915,29.957712765957442
25.643617021276597,7.631055094162192,23.52127659574468,27.856648936170206


==> figs/main_results/data/Gricean_hint_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
2.925531914893617,1.14672844386075,2.601063829787234,3.2606382978723403
2.8031914893617023,1.4483275307911998,2.398936170212766,3.2180851063829787
2.675531914893617,1.396730356646081,2.2925531914893615,3.0797872340425534
2.6382978723404253,1.1501518220178704,2.3191489361702127,2.9680851063829787
2.7127659574468086,1.2916735051990895,2.356382978723404,3.074468085106383


==> figs/main_results/data/Gricean_hint_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.5206207208866784,0.26533427711311586,0.4525171740198337,0.6025436162537225
0.47989488348530907,0.2585191693014587,0.410073032759203,0.5585071555217831
0.4457953394123606,0.20285100927086253,0.38847654930766623,0.5051328731847349
0.4462883009425562,0.16684179889625186,0.39950444797519263,0.49527407432992543
0.44086169445212,0.1512167869708438,0.3987249201743884,0.48350900724570933


==> figs/main_results/data/Gricean_hint_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
98.40425531914893,6.177306203629135,96.27659574468085,100.0
98.93617021276596,5.100742722214466,97.3404255319149,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/Gricean_hint_GPT_len.csv <==
y_values,stdev,ci_low,ci_high
44.670212765957444,11.85385490212796,41.276595744680854,48.0
45.601063829787236,11.629196247608963,42.22872340425532,48.88297872340426
46.31382978723404,12.586922570528698,42.670212765957444,49.89920212765957
45.51063829787234,13.024429121137898,41.792287234042554,49.16489361702128
45.96808510638298,13.231798102906412,42.21781914893617,49.71808510638298
47.361702127659576,14.950898667064179,43.212765957446805,51.64946808510637


==> figs/main_results/data/Gricean_hint_Gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
1.101063829787234,0.9450379197419704,0.8404255319148937,1.3829787234042554
1.446808510638298,1.2291037851656803,1.1170212765957446,1.8138297872340425
1.25,1.06321906614239,0.9521276595744681,1.5534574468085067
1.351063829787234,1.1894687050044712,1.0212765957446808,1.702127659574468
1.2393617021276595,1.064441891434435,0.9414893617021277,1.5534574468085067


==> figs/main_results/data/Gricean_hint_Gemma_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.23889099966227625,0.20631440600941828,0.18222823792637624,0.2991551629517054
0.4638973319824382,0.4037956561546864,0.3522247551502871,0.5837534827760891
0.36864235055724415,0.32721060306361605,0.277764374366768,0.4627260638297869
0.42579787234042554,0.37338933709026134,0.320255192502533,0.5344307244174265
0.36780648429584584,0.31686089692485747,0.28017857142857144,0.4589178064842958


==> figs/main_results/data/Gricean_hint_Gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
95.2127659574468,11.226785071993184,92.02127659574468,97.87234042553192
97.3404255319149,9.374518180649819,94.14893617021278,99.46808510638297
99.46808510638297,3.646624787447364,98.40425531914893,100.0
97.3404255319149,10.726392877515359,93.61702127659575,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
98.40425531914893,8.082884694023125,95.74468085106383,100.0


==> figs/main_results/data/Gricean_hint_Gemma_len.csv <==
y_values,stdev,ci_low,ci_high
34.92553191489362,9.520703255105968,32.28191489361702,37.67553191489362
28.606382978723403,9.48593705704074,25.989095744680853,31.335372340425526
29.4468085106383,10.282548556187846,26.569148936170212,32.37287234042552
27.122340425531913,9.422001359622143,24.5,29.840425531914892
27.595744680851062,9.885561659546681,24.835106382978722,30.452393617021272
25.9468085106383,9.92429717287719,23.19122340425532,28.808776595744675


==> figs/main_results/data/Gricean_hint_Llama_WND.csv <==
y_values,stdev,ci_low,ci_high
4.170212765957447,1.1727271993866746,3.8404255319148937,4.5
3.377659574468085,1.2279272262212724,3.026595744680851,3.728723404255319
2.8297872340425534,1.2259716454656127,2.473404255319149,3.1648936170212765
2.734042553191489,1.2229733183026914,2.377659574468085,3.0638297872340425
2.6595744680851063,1.1971723159664855,2.3085106382978724,2.9893617021276597


==> figs/main_results/data/Gricean_hint_Llama_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.6468493090833516,0.2627624944980388,0.5800521936692151,0.7273920206566483
0.4757619006289219,0.18166036264520932,0.42379458307649787,0.5270170262656965
0.41939512910257576,0.19702683429386614,0.36233356551840595,0.47342199541002716
0.41570319455957755,0.1949685207215857,0.3596046233612723,0.46847082143624696
0.41411896318811203,0.1925729067531743,0.35892371664978046,0.4675450650118203


==> figs/main_results/data/Gricean_hint_Llama_acc.csv <==
y_values,stdev,ci_low,ci_high
93.61702127659575,15.169410282724385,88.82978723404256,97.3404255319149
95.74468085106383,9.497066103268036,93.08510638297872,98.40425531914893
96.27659574468085,8.996864496468064,93.61702127659575,98.40425531914893
96.80851063829788,9.914061813738275,93.61702127659575,98.93617021276596
94.68085106382979,12.700746953348375,90.95744680851064,97.87234042553192
97.87234042553192,7.051416821174235,95.74468085106383,99.46808510638297


==> figs/main_results/data/Gricean_hint_Llama_len.csv <==
y_values,stdev,ci_low,ci_high
50.744680851063826,8.417355479335235,48.42553191489362,53.17047872340425
50.744680851063826,8.510302158602379,48.33510638297872,53.1436170212766
49.829787234042556,9.311357368327297,47.180851063829785,52.51063829787234
46.95744680851064,8.571204184103152,44.51569148936171,49.3936170212766
45.79255319148936,8.548029131627514,43.34574468085106,48.28191489361702
44.62234042553192,9.533959944819214,41.9468085106383,47.340425531914896


==> figs/main_results/data/SFT_only_gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
0.3670212765957447,0.7851389101510113,0.16489361702127658,0.601063829787234
0.0,0.0,0.0,0.0
0.02127659574468085,0.14586499149789456,0.0,0.06382978723404255
0.02127659574468085,0.14586499149789456,0.0,0.06382978723404255
0.0,0.0,0.0,0.0


==> figs/main_results/data/SFT_only_gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
92.02127659574468,15.730736130405354,87.2340425531915,96.27659574468085
93.61702127659575,16.865907458911924,88.29787234042553,97.87234042553192
95.74468085106383,12.022565893219273,92.02127659574468,98.93617021276596
94.68085106382979,16.431817469376327,89.36170212765957,98.93617021276596
95.74468085106383,13.104045318155677,91.48936170212765,98.93617021276596
97.3404255319149,9.374518180649817,94.14893617021278,99.46808510638297


==> figs/main_results/data/SFT_only_gemma_len.csv <==
y_values,stdev,ci_low,ci_high
38.83510638297872,10.615472274885908,35.8563829787234,41.88297872340426
39.37765957446808,13.229975880349693,35.75505319148937,43.23936170212766
38.851063829787236,12.05238335333876,35.48377659574468,42.297872340425535
38.86702127659574,12.090560801697226,35.484042553191486,42.32473404255319
38.86702127659574,12.090560801697226,35.484042553191486,42.32473404255319
38.72872340425532,11.789345524671525,35.420212765957444,42.07446808510638


==> figs/main_results/data/SFT_only_llama_WND.csv <==
y_values,stdev,ci_low,ci_high
0.5319148936170213,0.9216847482779245,0.2978723404255319,0.8191489361702128
0.26595744680851063,0.4873515808605247,0.13829787234042554,0.4095744680851064
0.1595744680851064,0.40521576349658955,0.05851063829787234,0.2872340425531915
0.1276595744680851,0.3250097842403962,0.047872340425531915,0.22872340425531915
0.11702127659574468,0.3789683644799334,0.026595744680851064,0.2393617021276596


==> figs/main_results/data/SFT_only_llama_acc.csv <==
y_values,stdev,ci_low,ci_high
88.29787234042553,17.171658770773146,82.97872340425532,93.08510638297872
89.8936170212766,17.799895019906828,84.57446808510637,94.68085106382979
93.08510638297872,13.495296744702099,88.82978723404256,96.80851063829788
96.80851063829788,9.914061813738272,93.61702127659575,98.93617021276596
92.5531914893617,18.733611400760626,86.70212765957447,97.3404255319149
95.74468085106383,14.102833642348475,91.48936170212765,98.93617021276596


==> figs/main_results/data/SFT_only_llama_len.csv <==
y_values,stdev,ci_low,ci_high
45.398936170212764,7.467622063176864,43.265957446808514,47.45744680851064
44.95744680851064,7.481738483187233,42.82446808510638,47.01622340425532
44.984042553191486,7.670596785233085,42.771010638297874,47.122606382978724
44.829787234042556,7.591669201044941,42.66489361702128,46.930851063829785
44.86702127659574,7.660395583750062,42.659574468085104,46.984042553191486
44.91489361702128,7.568397645685594,42.744680851063826,47.01063829787234


==> figs/main_results/data/base_gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
1.1914893617021276,1.5761579300744386,0.7659574468085106,1.648936170212766
1.4680851063829787,1.928488525399994,0.9465425531914905,2.026595744680851
1.4042553191489362,1.7986658638882163,0.9042553191489362,1.9148936170212767
1.2765957446808511,1.8179614438391833,0.7872340425531915,1.8085106382978724
1.4680851063829787,1.7782021187728183,0.9787234042553191,1.9787234042553192


==> figs/main_results/data/base_gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
96.80851063829788,11.201005967773682,93.08510638297872,99.46808510638297
99.46808510638297,3.646624787447364,98.40425531914893,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0


==> figs/main_results/data/base_gemma_len.csv <==
y_values,stdev,ci_low,ci_high
41.015957446808514,10.976185220656122,37.88297872340426,44.07446808510638
42.861702127659576,11.123663636228486,39.723404255319146,46.04255319148936
44.920212765957444,12.193203111884076,41.526595744680854,48.40984042553191
43.70744680851064,12.536828263349458,40.202127659574465,47.30345744680851
43.72872340425532,12.822982698709255,40.15398936170213,47.37765957446808
44.973404255319146,12.654934812776938,41.377393617021276,48.61702127659574


==> figs/main_results/data/baseline_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
6.888297872340425,1.649117444006281,6.446808510638298,7.367021276595745
6.648936170212766,2.152260928543015,6.053191489361702,7.26595744680851
5.888297872340425,1.4092170492695213,5.48936170212766,6.281914893617022
5.781914893617022,1.610611061864237,5.319148936170213,6.23936170212766
5.542553191489362,2.0083515499523767,4.983776595744682,6.132978723404255


==> figs/main_results/data/baseline_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
98.93617021276596,7.293249574894728,96.80851063829788,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0


==> figs/main_results/data/baseline_Claude_len.csv <==
y_values,stdev,ci_low,ci_high
62.005319148936174,6.530756947626606,60.212765957446805,63.85664893617021
67.04787234042553,12.862952182641198,63.542287234042554,70.8563829787234
71.23404255319149,14.877525749698187,67.20186170212766,75.55877659574467
67.85106382978724,12.804833026777947,64.37234042553192,71.57978723404256
67.68085106382979,11.790598470960783,64.37234042553192,71.13882978723404
67.77659574468085,13.393423317401416,64.20212765957447,71.74015957446807


==> figs/main_results/data/baseline_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
5.148936170212766,1.689690264956676,4.670212765957447,5.627659574468085
5.01063829787234,1.69955032960169,4.5212765957446805,5.50531914893617
4.76063829787234,1.816259180239906,4.23936170212766,5.276595744680851
4.75531914893617,1.8748111221549175,4.223404255319149,5.287499999999996
4.50531914893617,1.711128347616464,4.01063829787234,4.98936170212766


==> figs/main_results/data/baseline_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
100.0,0.0,100.0,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0


==> figs/main_results/data/baseline_GPT_len.csv <==
y_values,stdev,ci_low,ci_high
59.13297872340426,8.140220036256261,56.8031914893617,61.398936170212764
64.84042553191489,9.293584967821436,62.191489361702125,67.46835106382977
65.25,8.491363899254655,62.79255319148936,67.61702127659575
65.54255319148936,9.699467593655337,62.771010638297874,68.31409574468084
66.86170212765957,9.64362378198536,64.06382978723404,69.58537234042552
66.06382978723404,9.259904815266141,63.31888297872341,68.69680851063829


==> figs/main_results/data/baseline_llama_WND.csv <==
y_values,stdev,ci_low,ci_high
4.372340425531915,1.1154453444134893,4.058510638297872,4.680851063829787
3.606382978723404,1.1358111936101287,3.265957446808511,3.9095744680851063
3.4574468085106385,1.0674522045813948,3.143617021276596,3.7393617021276597
3.2074468085106385,1.0661786050007438,2.898936170212766,3.5
3.297872340425532,1.1139411743312526,2.973404255319149,3.601063829787234


==> figs/main_results/data/baseline_llama_acc.csv <==
y_values,stdev,ci_low,ci_high
94.14893617021278,12.993273717086915,90.42553191489363,97.3404255319149
90.95744680851064,16.831592250506986,86.14361702127671,95.74468085106383
96.27659574468085,10.397955751554527,93.08510638297872,98.93617021276596
95.2127659574468,13.430879685995462,90.95744680851064,98.40425531914893
94.14893617021278,11.901733018500428,90.42553191489363,97.3404255319149
95.74468085106383,12.022565893219273,92.02127659574468,98.93617021276596


==> figs/main_results/data/baseline_llama_len.csv <==
y_values,stdev,ci_low,ci_high
51.96808510638298,7.757642974147403,49.8031914893617,54.111702127659576
54.212765957446805,6.499995552549536,52.34015957446809,55.973404255319146
52.53191489361702,6.976984099382356,50.537234042553195,54.48936170212766
53.755319148936174,8.620389341319202,51.3936170212766,56.21808510638298
53.005319148936174,8.541695904073666,50.6968085106383,55.505319148936174
54.01063829787234,9.7445577685936,51.340425531914896,56.88297872340426


==> figs/main_results/data/consistent_group_human_WND.csv <==
y_values,stdev,ci_low,ci_high
1.6724806201550388,1.3312641026293817,1.4515503875968991,1.9089147286821706
0.9767441860465116,0.9403300308192145,0.8196705426356593,1.1395348837209303
0.6918604651162791,0.8073826999186369,0.5581395348837209,0.8313953488372093
0.45930232558139533,0.5170819356713926,0.37209302325581395,0.5503875968992248
0.3856589147286822,0.532175436535677,0.29651162790697677,0.4806201550387597


==> figs/main_results/data/consistent_group_human_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.4130526290538261,0.3243972612076652,0.35875289352247286,0.46856322394134464
0.3051433493293958,0.32846999431564794,0.2517634889873262,0.3645091977359419
0.2289780148791776,0.2832647029043091,0.18232779386849157,0.27920657400308563
0.17237554112554115,0.24929751320642857,0.13170766007248566,0.21712530901484384
0.18459777733033544,0.3262686182176841,0.13312480773963337,0.24650953751244448


==> figs/main_results/data/consistent_group_human_acc.csv <==
y_values,stdev,ci_low,ci_high
88.95348837209302,20.706981184311772,85.27131782945736,92.44186046511628
95.73643410852713,13.303852461226345,93.4108527131783,97.86821705426357
95.93023255813954,12.8051418179083,93.6046511627907,97.86821705426357
97.28682170542635,10.477053645981536,95.34883720930233,98.83720930232558
99.03100775193798,7.907609057594571,97.48062015503875,100.0
98.83720930232558,7.565124232368086,97.28682170542635,99.8062015503876


==> figs/main_results/data/consistent_group_human_len.csv <==
y_values,stdev,ci_low,ci_high
29.079457364341085,19.30670889346489,25.887500000000003,32.48662790697674
22.738372093023255,14.229832921909699,20.373837209302327,25.215406976744184
19.156976744186046,13.409020320096747,16.968992248062015,21.476744186046513
18.23062015503876,13.740465885020168,15.988372093023257,20.63207364341085
17.28875968992248,13.136730234807766,15.129651162790699,19.569767441860463
17.294573643410853,13.098129101120218,15.14922480620155,19.593120155038758


==> figs/main_results/data/human_bot_inconsistent_WND.csv <==
y_values,stdev,ci_low,ci_high
3.7183098591549295,1.3899701804771547,3.408450704225352,4.049295774647887
3.6549295774647885,1.6487907891537936,3.2922535211267605,4.049295774647887
3.721830985915493,1.5848328527091295,3.362676056338028,4.077464788732394
3.7359154929577465,1.6727262413410104,3.3556338028169015,4.126760563380282
3.714788732394366,1.689408061300026,3.3380281690140845,4.119718309859155


==> figs/main_results/data/human_bot_inconsistent_acc.csv <==
y_values,stdev,ci_low,ci_high
88.38028169014085,17.844059593507865,84.15492957746478,92.25352112676056
89.7887323943662,15.570957850120237,86.26760563380282,93.30985915492957
92.95774647887323,12.805619993601363,89.7887323943662,95.77464788732394
92.6056338028169,15.465610581673902,89.08450704225352,95.77464788732394
94.01408450704226,11.54555320427551,91.19718309859155,96.47887323943662
94.71830985915493,11.112648004595668,91.90140845070422,97.1830985915493


==> figs/main_results/data/human_bot_inconsistent_len.csv <==
y_values,stdev,ci_low,ci_high
37.352112676056336,23.811258496499565,32.38362676056338,43.26813380281689
32.066901408450704,14.214552260829574,28.89788732394366,35.47552816901408
31.482394366197184,12.338551948470723,28.690140845070424,34.440140845070424
30.929577464788732,12.671056945047155,28.03468309859155,33.848591549295776
31.806338028169016,14.059008117770373,28.63362676056338,35.11619718309859
31.038732394366196,13.354483455762013,28.045774647887324,34.21478873239437


==> figs/main_results/data/human_human_consistent_WND.csv <==
y_values,stdev,ci_low,ci_high
1.5294117647058822,1.2862393885688161,1.1176470588235294,1.9852941176470589
1.0294117647058822,0.9144560932729707,0.7352941176470589,1.338235294117647
0.6691176470588235,0.827373967870302,0.39705882352941174,0.9485294117647058
0.4852941176470588,0.6304795447339953,0.27941176470588236,0.7058823529411765
0.3235294117647059,0.4708527554241905,0.17647058823529413,0.4852941176470588


==> figs/main_results/data/human_human_consistent_acc.csv <==
y_values,stdev,ci_low,ci_high
85.29411764705883,22.290818074040764,77.20588235294117,91.91176470588235
94.11764705882352,12.399327219975339,89.70588235294117,97.79411764705883
96.32352941176471,10.89264580440954,92.64705882352942,99.26470588235294
95.58823529411765,11.465673795260473,91.17647058823529,98.52941176470588
96.32352941176471,10.892645804409543,91.91176470588235,99.26470588235294
97.05882352941177,10.233460199995122,93.38235294117648,100.0


==> figs/main_results/data/human_human_consistent_len.csv <==
y_values,stdev,ci_low,ci_high
29.654411764705884,22.2364203287632,23.087867647058825,37.610661764705874
23.580882352941178,12.976774209904042,19.389705882352942,28.08823529411765
21.514705882352942,12.974616999145287,17.38235294117647,25.99264705882353
20.16176470588235,13.204522060720333,15.970220588235296,24.794485294117642
18.441176470588236,12.761960940969203,14.433823529411764,22.99264705882353
17.301470588235293,12.40658723673618,13.419117647058824,21.720588235294116


==> figs/main_results/data/human_human_inconsistent_WND.csv <==
y_values,stdev,ci_low,ci_high
4.166666666666667,2.413996883258334,3.1,5.45
3.9833333333333334,2.235002929581546,3.0,5.15
3.783333333333333,2.1627253529704027,2.816666666666667,4.933333333333334
4.05,2.5742543996826956,2.9166666666666665,5.4
3.95,2.013791732741284,3.0833333333333335,5.000833333333321


==> figs/main_results/data/human_human_inconsistent_acc.csv <==
y_values,stdev,ci_low,ci_high
88.33333333333333,12.909944487358057,81.66666666666667,95.0
96.66666666666667,8.796644381862459,91.66666666666666,100.0
96.66666666666667,8.796644381862457,91.66666666666666,100.0
91.66666666666666,12.198750911856665,85.0,96.66666666666667
86.66666666666667,18.580583823930162,76.66666666666667,95.0
93.33333333333333,11.443442705426586,86.66666666666667,98.33333333333333


==> figs/main_results/data/human_human_inconsistent_len.csv <==
y_values,stdev,ci_low,ci_high
39.53333333333333,14.11112360954327,33.11666666666667,46.916666666666664
40.8,15.631698564135634,33.899166666666666,49.16749999999998
38.766666666666666,18.702670423027328,31.483333333333334,49.084166666666654
36.85,16.859132751801237,29.65,45.81666666666667
37.65,19.62250894108236,28.849166666666672,47.85083333333332
38.2,17.70774648887559,30.115833333333338,47.20083333333332


==> figs/main_results/data/no_jsd_gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
1.7925531914893618,1.7486945044618987,1.3138297872340425,2.3085106382978724
1.196808510638298,1.7027281260466514,0.7446808510638298,1.7127659574468086
0.8138297872340425,1.3109779840811995,0.4734042553191489,1.2234042553191489
0.9680851063829787,2.079021130764347,0.4574468085106383,1.627659574468085
0.9574468085106383,2.8290607352703274,0.31382978723404253,1.877659574468085


==> figs/main_results/data/no_jsd_gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
88.82978723404256,18.656295299484636,83.51063829787235,93.61702127659575
92.02127659574468,18.871982179367205,86.17021276595744,96.80851063829788
94.68085106382979,16.43181746937634,89.36170212765957,98.40425531914893
95.2127659574468,17.783646823896273,89.36170212765957,99.46808510638297
93.61702127659575,19.130618744385007,87.7659574468085,98.40425531914893
95.74468085106383,18.296433585842557,89.8936170212766,100.0


==> figs/main_results/data/no_jsd_gemma_len.csv <==
y_values,stdev,ci_low,ci_high
38.180851063829785,10.558803009767487,35.148936170212764,41.14920212765957
42.569148936170215,14.781718119497892,38.52632978723405,46.92553191489362
45.3936170212766,18.183899403106935,40.38244680851064,50.79813829787234
46.37765957446808,22.972625033397232,40.17553191489362,53.148936170212764
50.20744680851064,32.052407795880384,41.781648936170214,59.98430851063829
54.180851063829785,46.412602010088804,42.56329787234043,68.61196808510637


==> figs/main_results/data/no_jsd_llama_WND.csv <==
y_values,stdev,ci_low,ci_high
1.175531914893617,1.1093903702144319,0.8670212765957447,1.4946808510638299
0.6170212765957447,0.7276582896483672,0.42021276595744683,0.8351063829787234
0.574468085106383,0.7800412712343252,0.3617021276595745,0.8031914893617021
0.5319148936170213,0.7082913865434329,0.3404255319148936,0.7393617021276596
0.43617021276595747,0.6394377733993776,0.26063829787234044,0.6276595744680851


==> figs/main_results/data/no_jsd_llama_acc.csv <==
y_values,stdev,ci_low,ci_high
82.97872340425532,21.560319189480158,76.59574468085107,88.82978723404256
84.57446808510637,25.298861188367887,76.59574468085107,91.48936170212765
88.29787234042553,18.687260126268566,82.4468085106383,93.08510638297872
86.70212765957447,22.63309897666903,80.31914893617021,92.5531914893617
90.42553191489363,17.718505041525603,85.1063829787234,95.2127659574468
91.48936170212765,18.264806192125132,85.63829787234043,96.27659574468085


==> figs/main_results/data/no_jsd_llama_len.csv <==
y_values,stdev,ci_low,ci_high
36.63297872340426,8.91366364801658,34.138297872340424,39.159574468085104
37.86702127659574,9.99834919306652,35.18617021276596,40.76063829787234
37.494680851063826,9.758008049370623,34.840425531914896,40.33510638297872
37.42553191489362,9.535818473002003,34.86702127659574,40.1436170212766
37.569148936170215,9.844125113992838,34.93058510638298,40.430851063829785
37.34574468085106,9.625819162133197,34.744680851063826,40.133244680851064


==> figs/main_results/data/no_planning_gemma_WND.csv <==
y_values,stdev,ci_low,ci_high
1.8297872340425532,1.6956677399128972,1.3617021276595744,2.3297872340425534
1.1436170212765957,1.4206786889002325,0.7553191489361702,1.5638297872340425
1.0159574468085106,1.27411974656413,0.6702127659574468,1.3936170212765957
0.7978723404255319,1.2506936095974435,0.46808510638297873,1.1861702127659575
1.0585106382978724,2.456807736742774,0.5050531914893629,1.872340425531915


==> figs/main_results/data/no_planning_gemma_acc.csv <==
y_values,stdev,ci_low,ci_high
92.5531914893617,13.707834178083681,88.29787234042553,96.27659574468085
94.68085106382979,11.581669142636983,90.95744680851064,97.87234042553192
96.80851063829788,9.914061813738275,93.61702127659575,99.46808510638297
98.40425531914893,8.082884694023123,95.74468085106383,100.0
98.93617021276596,7.293249574894728,96.80851063829788,100.0
98.93617021276596,5.100742722214467,97.3404255319149,100.0


==> figs/main_results/data/no_planning_gemma_len.csv <==
y_values,stdev,ci_low,ci_high
38.22872340425532,12.001905395289688,34.898936170212764,41.611702127659576
43.909574468085104,17.24491304419778,39.19654255319149,48.962765957446805
44.15425531914894,17.23869771444226,39.39867021276596,49.079787234042556
46.3936170212766,20.612281630718414,40.78191489361702,52.32446808510638
48.46808510638298,24.888480453755047,41.75505319148937,55.739893617021266
54.31382978723404,39.04903787453565,44.63271276595745,66.59175531914892


==> figs/main_results/data/no_planning_llama_WND.csv <==
y_values,stdev,ci_low,ci_high
3.0797872340425534,1.224862883828763,2.734042553191489,3.4308510638297873
2.5691489361702127,0.9291506869582191,2.3031914893617023,2.8404255319148937
2.3404255319148937,0.7998395421876774,2.117021276595745,2.574468085106383
2.0638297872340425,0.8745621343961325,1.8191489361702127,2.3138297872340425
2.101063829787234,0.9691709456665238,1.8351063829787233,2.393617021276596


==> figs/main_results/data/no_planning_llama_acc.csv <==
y_values,stdev,ci_low,ci_high
85.1063829787234,22.51785189630777,78.19148936170212,90.95744680851064
87.2340425531915,17.188485486001895,81.91489361702128,92.02127659574468
87.2340425531915,20.768090873257684,80.85106382978722,92.5531914893617
90.95744680851064,19.100372687928406,85.1063829787234,95.74468085106383
89.8936170212766,18.547511309153634,84.57446808510637,94.68085106382979
88.82978723404256,20.72628990996718,82.4468085106383,94.14893617021278


==> figs/main_results/data/no_planning_llama_len.csv <==
y_values,stdev,ci_low,ci_high
53.420212765957444,7.398242003094737,51.34015957446809,55.537234042553195
52.015957446808514,7.452094149669685,49.95159574468085,54.111702127659576
53.484042553191486,9.661865347755054,50.797872340425535,56.23962765957447
54.840425531914896,10.763568980885962,51.8936170212766,57.95744680851064
56.04255319148936,13.110454585042312,52.547872340425535,59.8936170212766
58.569148936170215,16.116314827148624,54.34574468085106,63.35132978723404


==> figs/main_results/data/text_only_explicit_Claude_WND.csv <==
y_values,stdev,ci_low,ci_high
4.3936170212765955,1.2723487789738124,4.037234042553192,4.75
3.377659574468085,1.2055942297508355,3.0425531914893615,3.7180851063829787
2.4148936170212765,0.9401615780196824,2.154255319148936,2.6861702127659575
1.8617021276595744,0.8450760684797042,1.627659574468085,2.101063829787234
1.5691489361702127,0.681075970311536,1.377659574468085,1.7659574468085106


==> figs/main_results/data/text_only_explicit_Claude_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.569094247950631,0.17024760307470296,0.5212671932086826,0.6179532693960884
0.5264902060114827,0.17611697472910443,0.4768325734549139,0.5761155437352243
0.4745440729483283,0.16353519186200288,0.42874873353596765,0.5204369300911854
0.4779888551165146,0.2204692054206697,0.4162693135764944,0.5403314969604863
0.5061930091185408,0.24767698011563072,0.43705673758865243,0.5775462259371834


==> figs/main_results/data/text_only_explicit_Claude_acc.csv <==
y_values,stdev,ci_low,ci_high
98.93617021276596,7.293249574894728,96.80851063829788,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
100.0,0.0,100.0,100.0
99.46808510638297,3.6466247874473647,98.40425531914893,100.0
100.0,0.0,100.0,100.0


==> figs/main_results/data/text_only_explicit_Claude_len.csv <==
y_values,stdev,ci_low,ci_high
58.18617021276596,6.896058279661268,56.265957446808514,60.148936170212764
49.52127659574468,6.593975714709561,47.712765957446805,51.37765957446808
40.452127659574465,8.379847444956265,38.069148936170215,42.79255319148936
31.98404255319149,8.37705267760489,29.643617021276597,34.33510638297872
26.53723404255319,6.25390719683639,24.776329787234044,28.377659574468087
23.18617021276596,4.874363973310859,21.79787234042553,24.553457446808505


==> figs/main_results/data/text_only_explicit_GPT_WND.csv <==
y_values,stdev,ci_low,ci_high
3.345744680851064,1.3265200381659803,2.978723404255319,3.7180851063829787
2.484042553191489,1.2471753469243803,2.148936170212766,2.851063829787234
1.8563829787234043,0.873437550421658,1.622340425531915,2.1117021276595747
1.9893617021276595,0.8075012565754638,1.7659574468085106,2.223404255319149
1.851063829787234,0.9550489039209802,1.606117021276597,2.1382978723404253


==> figs/main_results/data/text_only_explicit_GPT_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.3855097916268128,0.15109816648218827,0.34515596548841226,0.4285054506663549
0.3319822464769273,0.13440609584638982,0.29380156043719874,0.3699684535322833
0.3554740029474072,0.20223883465080386,0.3037694670872862,0.4183706844278653
0.5174795063092935,0.24380992248056668,0.45096905606214127,0.5884316953731847
0.5056169598722791,0.2277273804766749,0.4449009471615855,0.5748989898989899


==> figs/main_results/data/text_only_explicit_GPT_acc.csv <==
y_values,stdev,ci_low,ci_high
100.0,0.0,100.0,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
100.0,0.0,100.0,100.0
98.93617021276596,5.100742722214469,97.3404255319149,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0
99.46808510638297,3.646624787447364,98.40425531914893,100.0


==> figs/main_results/data/text_only_explicit_GPT_len.csv <==
y_values,stdev,ci_low,ci_high
65.19680851063829,8.647526689975525,62.77127659574468,67.68085106382979
55.96808510638298,11.20554223088966,52.66994680851064,59.05372340425531
43.579787234042556,14.729084875106611,39.43058510638298,47.75558510638298
34.47872340425532,15.42705748620589,30.212500000000002,39.079787234042556
32.11702127659574,14.835772267071471,27.967819148936172,36.484042553191486
29.627659574468087,15.305660392662062,25.366755319148936,34.133244680851064


==> figs/main_results/data/text_only_explicit_Gemma_base_WND.csv <==
y_values,stdev,ci_low,ci_high
1.5106382978723405,0.49441842979280104,1.372340425531915,1.6542553191489362
1.372340425531915,0.4830618502390109,1.2393617021276595,1.5053191489361701
1.148936170212766,0.42878612304440156,1.0265957446808511,1.2712765957446808
0.9308510638297872,0.4414099434826603,0.8085106382978723,1.053191489361702
0.8882978723404256,0.44173727756063214,0.7656914893617033,1.0159574468085106


==> figs/main_results/data/text_only_explicit_Gemma_base_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.254415162260907,0.08999374062740943,0.22922238148966873,0.28027388244143564
0.682491134751773,0.314494438555373,0.5966688829787234,0.7743395390070923
0.6054078014184399,0.2792530621418368,0.5290780141843971,0.6843129432624113
0.6307624113475178,0.3324462303417729,0.5372340425531915,0.7238475177304965
0.7070035460992906,0.3914084355158291,0.5970744680851063,0.82271719858156


==> figs/main_results/data/text_only_explicit_Gemma_base_acc.csv <==
y_values,stdev,ci_low,ci_high
97.87234042553192,7.051416821174236,95.74468085106383,99.46808510638297
95.74468085106383,12.022565893219273,92.02127659574468,98.93617021276596
95.74468085106383,9.497066103268036,93.08510638297872,98.40425531914893
98.40425531914893,6.17730620362914,96.27659574468085,100.0
97.87234042553192,7.051416821174239,95.74468085106383,99.46808510638297
96.80851063829788,8.432953729455958,94.14893617021278,98.93617021276596


==> figs/main_results/data/text_only_explicit_Gemma_base_len.csv <==
y_values,stdev,ci_low,ci_high
45.244680851063826,11.558862748908458,41.92553191489362,48.468617021276586
17.71276595744681,3.7510790923515303,16.70212765957447,18.81382978723404
14.909574468085106,3.683624725638316,13.856382978723405,15.930851063829786
11.712765957446809,4.599142974099328,10.414893617021276,13.01063829787234
9.01595744680851,4.363075131927654,7.824468085106383,10.27659574468085
8.047872340425531,4.2168265092882,6.9361702127659575,9.330053191489359


==> figs/main_results/data/text_only_explicit_Llama_base_WND.csv <==
y_values,stdev,ci_low,ci_high
2.6648936170212765,1.3344073303228072,2.2925531914893615,3.058776595744677
0.9627659574468085,0.6319799877392225,0.7872340425531915,1.1382978723404256
0.39893617021276595,0.43818912951885536,0.28191489361702127,0.526595744680851
0.21808510638297873,0.31971888669968873,0.1276595744680851,0.31382978723404253
0.06382978723404255,0.16040103533615443,0.02127659574468085,0.11702127659574468


==> figs/main_results/data/text_only_explicit_Llama_base_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.3129325166559209,0.16709193137894654,0.26706559324245494,0.36239613076049243
0.19997889226612633,0.14355479607762228,0.1603701241134752,0.2416540020263424
0.13209219858156027,0.1452210617423092,0.09299645390070922,0.17429521276595736
0.12783687943262412,0.20279059035832125,0.07446808510638298,0.18794326241134748
0.03297872340425532,0.08468037103100341,0.01152482269503546,0.06028368794326241


==> figs/main_results/data/text_only_explicit_Llama_base_acc.csv <==
y_values,stdev,ci_low,ci_high
94.68085106382979,11.581669142636986,90.95744680851064,97.87234042553192
96.80851063829788,8.432953729455962,94.14893617021278,98.93617021276596
97.3404255319149,7.791513208347638,95.2127659574468,99.46808510638297
98.40425531914893,6.177306203629136,96.27659574468085,100.0
98.93617021276596,5.100742722214468,97.3404255319149,100.0
97.3404255319149,10.72639287751535,94.14893617021278,100.0


==> figs/main_results/data/text_only_explicit_Llama_base_len.csv <==
y_values,stdev,ci_low,ci_high
57.909574468085104,7.0926373206877145,55.95718085106383,59.962765957446805
31.925531914893618,9.06362097918895,29.361436170212766,34.50026595744681
16.930851063829788,5.576713552133836,15.382978723404255,18.537499999999994
11.212765957446809,4.441644183489821,9.983776595744683,12.537499999999996
9.808510638297872,3.885316829296524,8.74468085106383,10.936170212765957
8.611702127659575,3.4506649133356615,7.670212765957447,9.622340425531915


==> figs/main_results/data/text_only_standard_Gemma_ours_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.3050468591691995,0.29198569808882197,0.22666941067207022,0.39258316447146246
0.36116867765803934,0.3511648855366395,0.26632948021245895,0.4662179546222097
0.2997350979398851,0.3168741745245194,0.21214633991894635,0.3933467895136776
0.21884702177255375,0.27105900123775617,0.14590180800287184,0.29980413646637044
0.18601823708206686,0.2936955572528521,0.10903432117527863,0.2755455293819655


==> figs/main_results/data/text_only_standard_Llama_ours_WNR.csv <==
y_values,stdev,ci_low,ci_high
0.4072061803444781,0.19463995016531258,0.351669621749409,0.4621498226950354
0.2259224079702803,0.19602056831620618,0.17166160081053697,0.28269324130361356
0.1688323201621074,0.15632744846133936,0.1253121833839919,0.21468032337048282
0.152338736913205,0.16745413451013108,0.1063915273556231,0.2025707109084768
0.12199425869638637,0.1473764761622859,0.08213399189463019,0.16578879601485977

